Simple and Effective Noisy Channel Modeling for Neural Machine Translation

Previous work on neural noisy channel modeling relied on latent variable models that incrementally process the source and target sentence. This makes decoding decisions based on partial source prefixes even though the full source is available. We pursue an alternative approach based on standard sequence to sequence models which utilize the entire source. These models perform remarkably well as channel models, even though they have neither been trained on, nor designed to factor over incomplete target sentences. Experiments with neural language models trained on billions of words show that noisy channel models can outperform a direct model by up to 3.2 BLEU on WMT'17 German-English translation. We evaluate on four language-pairs and our channel models consistently outperform strong alternatives such right-to-left reranking models and ensembles of direct models.

==> data/prefix.dat <==
len bleu full baseline
1 33.68 35.66 33.64
2 33.72 35.66 33.64
3 33.6 35.66 33.64
4 33.4 35.66 33.64
5 33.39 35.66 33.64
6 33.61 35.66 33.64
7 33.54 35.66 33.64
8 33.79 35.66 33.64
9 33.92 35.66 33.64
10 34.03 35.66 33.64
11 33.95 35.66 33.64
12 34.29 35.66 33.64
13 34.22 35.66 33.64
14 34.43 35.66 33.64
15 34.52 35.66 33.64
16 34.45 35.66 33.64
17 34.33 35.66 33.64
18 34.56 35.66 33.64
19 34.73 35.66 33.64
20 34.73 35.66 33.64
21 34.76 35.66 33.64
22 34.89 35.66 33.64
23 35.02 35.66 33.64
24 35.06 35.66 33.64
25 35.14 35.66 33.64
26 35.13 35.66 33.64
27 35.17 35.66 33.64
28 35.27 35.66 33.64
29 35.19 35.66 33.64
30 35.26 35.66 33.64
31 35.46 35.66 33.64
32 35.37 35.66 33.64
33 35.36 35.66 33.64
34 35.49 35.66 33.64
35 35.5 35.66 33.64
36 35.54 35.66 33.64
37 35.47 35.66 33.64
38 35.48 35.66 33.64
39 35.57 35.66 33.64
40 35.56 35.66 33.64
41 35.55 35.66 33.64
42 35.57 35.66 33.64
43 35.58 35.66 33.64
44 35.58 35.66 33.64
45 35.59 35.66 33.64
46 35.61 35.66 33.64
47 35.62 35.66 33.64
48 35.63 35.66 33.64
49 35.64 35.66 33.64
50 35.63 35.66 33.64

==> data/prefix_gen_wmt16_hyphen_splitting.dat <==
len prefix seq2seq
1 0.45 0.0
2 0.85 0.0
3 1.45 0.04
4 2.28 0.28
5 3.38 0.83
6 4.55 1.74
7 5.87 3.03
8 7.01 4.52
9 9.21 6.03
10 10.29 7.7
11 11.94 9.44
12 13.49 11.15
13 14.4 12.74
14 15.48 14.38
15 16.21 15.77
16 17.1 17.29
17 17.98 18.29
18 18.89 19.52
19 19.67 20.75
20 20.39 21.78
21 20.92 22.82
22 21.67 23.8
23 22.18 24.45
24 22.75 25.19
25 23.22 26.08
26 23.84 26.64
27 24.24 27.36
28 24.8 28.05
29 25.21 28.59
30 25.64 29.19
31 25.91 29.69
32 26.29 30.02
33 26.55 30.38
34 26.86 30.84
35 27.04 31.09
36 26.9 31.44
37 27.16 31.66
38 27.49 31.93
39 27.38 32.12
40 27.68 32.37
41 27.84 32.44
42 27.93 32.6
43 27.99 32.82
44 28.05 32.95
45 28.28 33.08
46 28.21 33.26
47 28.18 33.38
48 28.16 33.54
49 28.41 33.65
50 28.41 33.79
51 28.46 33.84
52 28.52 33.9
53 28.59 33.97
54 28.54 34.06
55 28.58 34.12
56 28.65 34.14
57 28.68 34.19
58 28.68 34.26
59 28.74 34.29
60 28.71 34.29
61 28.71 34.27
62 28.72 34.33
63 28.74 34.32
64 28.76 34.35
65 28.77 34.38
66 28.78 34.42
67 28.78 34.43
68 28.8 34.4
69 28.73 34.41
70 28.79 34.43


==> data/prefixgen.dat <==
len full prefix full_p prefix_p
0 28.76 0.0 25.67 0.64
1 28.76 0.23 25.67 1.07
2 28.76 0.66 25.67 2.23
3 28.76 1.51 25.67 3.72
4 28.76 2.83 25.67 5.27
5 28.76 4.2 25.67 6.60
6 28.76 5.69 25.67 7.96
7 28.76 7.22 25.67 9.17
8 28.76 8.65 25.67 10.37
9 28.76 10.09 25.67 11.51
10 28.76 11.41 25.67 12.65
11 28.76 12.72 25.67 13.69
12 28.76 13.84 25.67 14.61
13 28.76 14.93 25.67 15.50
14 28.76 16.06 25.67 16.25
15 28.76 17.0 25.67 17.13
16 28.76 17.92 25.67 17.82
17 28.76 18.94 25.67 18.42
18 28.76 19.69 25.67 19.03
19 28.76 20.33 25.67 19.68
20 28.76 21.07 25.67 20.21
21 28.76 21.69 25.67 20.68
22 28.76 22.24 25.67 21.16
23 28.76 22.8 25.67 21.54
24 28.76 23.19 25.67 21.87
25 28.76 23.63 25.67 22.25
26 28.76 24.02 25.67 22.46
27 28.76 24.41 25.67 22.81
28 28.76 24.7 25.67 23.02
29 28.76 25.05 25.67 23.26
30 28.76 25.29 25.67 23.56
31 28.76 25.56 25.67 23.61
32 28.76 25.76 25.67 23.82
33 28.76 26.04 25.67 23.97
34 28.76 26.27 25.67 24.11
35 28.76 26.39 25.67 24.27
36 28.76 26.6 25.67 24.39
37 28.76 26.7 25.67 24.51
38 28.76 26.89 25.67 24.64
39 28.76 27.02 25.67 24.73
40 28.76 27.18 25.67 24.78
41 28.76 27.28 25.67 24.89
42 28.76 27.37 25.67 24.96
43 28.76 27.45 25.67 24.99
44 28.76 27.52 25.67 25.07
45 28.76 27.65 25.67 25.11
46 28.76 27.7 25.67 25.17
47 28.76 27.77 25.67 25.21
48 28.76 27.82 25.67 25.29
49 28.76 27.92 25.67 25.30
50 28.76 27.97 25.67 25.32
51 28.76 28.06 25.67 25.38
52 28.76 28.12 25.67 25.39
53 28.76 28.12 25.67 25.44
54 28.76 28.17 25.67 25.48
55 28.76 28.25 25.67 25.51
56 28.76 28.25 25.67 25.53
57 28.76 28.29 25.67 25.57
58 28.76 28.33 25.67 25.60
59 28.76 28.38 25.67 25.58
60 28.76 28.38 25.67 25.58
61 28.76 28.37 25.67 25.59
62 28.76 28.4 25.67 25.60
63 28.76 28.46 25.67 25.62
64 28.76 28.46 25.67 25.60
65 28.76 28.47 25.67 25.60
66 28.76 28.48 25.67 25.61
67 28.76 28.54 25.67 25.62
68 28.76 28.54 25.67 25.63
69 28.76 28.55 25.67 25.63
70 28.76 28.57 25.67 25.63
71 28.76 28.59 25.67 25.65
72 28.76 28.6 25.67 25.65
73 28.76 28.61 25.67 25.66
74 28.76 28.62 25.67 25.67
75 28.76 28.64 25.67 25.67
76 28.76 28.65 25.67 25.66
77 28.76 28.66 25.67 25.67
78 28.76 28.66 25.67 25.66
79 28.76 28.67 25.67 25.67
80 28.76 28.69 25.67 25.67
81 28.76 28.69 25.67 25.67
82 28.76 28.69 25.67 25.68
83 28.76 28.7 25.67 25.68
84 28.76 28.7 25.67 25.67
85 28.76 28.71 25.67 25.67
86 28.76 28.71 25.67 25.66
87 28.76 28.71 25.67 25.67
88 28.76 28.72 25.67 25.67
89 28.76 28.73 25.67 25.67
90 28.76 28.72 25.67 25.67
91 28.76 28.72 25.67 25.67
92 28.76 28.74 25.67 25.67
93 28.76 28.73 25.67 25.66
94 28.76 28.73 25.67 25.67
95 28.76 28.74 25.67 25.67
96 28.76 28.74 25.67 25.67
97 28.76 28.75 25.67 25.67
98 28.76 28.75 25.67 25.67
99 28.76 28.75 25.67 25.67
100 28.76 28.75 25.67 25.67
101 28.76 28.75 25.67 25.67
102 28.76 28.75 25.67 25.67
103 28.76 28.75 25.67 25.68
104 28.76 28.75 25.67 25.68
105 28.76 28.75 25.67 25.68
106 28.76 28.75 25.67 25.68
107 28.76 28.75 25.67 25.68
108 28.76 28.76 25.67 25.68
109 28.76 28.76 25.67 25.68
110 28.76 28.76 25.67 25.68
111 28.76 28.76 25.67 25.67
112 28.76 28.76 25.67 25.68
113 28.76 28.76 25.67 25.67
114 28.76 28.76 25.67 25.67
115 28.76 28.76 25.67 25.67
116 28.76 28.76 25.67 25.67
117 28.76 28.76 25.67 25.67
118 28.76 28.76 25.67 25.67
119 28.76 28.76 25.67 25.67
120 28.76 28.76 25.67 25.67
121 28.76 28.76 25.67 25.67
122 28.76 28.76 25.67 25.67
123 28.76 28.76 25.67 25.67
124 28.76 28.76 25.67 25.67
125 28.76 28.76 25.67 25.67
126 28.76 28.76 25.67 25.67
127 28.76 28.76 25.67 25.67
128 28.76 28.77 25.67 25.67
129 28.76 28.76 25.67 25.67
130 28.76 28.76 25.67 25.67
131 28.76 28.76 25.67 25.67
132 28.76 28.76 25.67 25.67
133 28.76 28.76 25.67 25.67
134 28.76 28.76 25.67 25.67
135 28.76 28.76 25.67 25.67
136 28.76 28.76 25.67 25.67
137 28.76 28.76 25.67 25.67
138 28.76 28.76 25.67 25.67
139 28.76 28.76 25.67 25.67
140 28.76 28.76 25.67 25.67
141 28.76 28.76 25.67 25.67
142 28.76 28.76 25.67 25.67
143 28.76 28.76 25.67 25.67
144 28.76 28.76 25.67 25.67
145 28.76 28.77 25.67 25.67
146 28.76 28.77 25.67 25.67
147 28.76 28.77 25.67 25.67
148 28.76 28.77 25.67 25.67
149 28.76 28.77 25.67 25.67
150 28.76 28.77 25.67 25.67
151 28.76 28.77 25.67 25.67
152 28.76 28.77 25.67 25.67
153 28.76 28.77 25.67 25.67
154 28.76 28.77 25.67 25.67
155 28.76 28.76 25.67 25.67
156 28.76 28.76 25.67 25.67
157 28.76 28.76 25.67 25.67
158 28.76 28.76 25.67 25.67
159 28.76 28.76 25.67 25.67
160 28.76 28.76 25.67 25.67
161 28.76 28.76 25.67 25.67
162 28.76 28.76 25.67 25.67
163 28.76 28.76 25.67 25.67
164 28.76 28.76 25.67 25.67
165 28.76 28.76 25.67 25.68
166 28.76 28.76 25.67 25.67
167 28.76 28.76 25.67 25.68
168 28.76 28.76 25.67 25.67
169 28.76 28.76 25.67 25.68
170 28.76 28.76 25.67 25.67
171 28.76 28.76 25.67 25.67
172 28.76 28.77 25.67 25.68
173 28.76 28.76 25.67 25.68
174 28.76 28.76 25.67 25.68
175 28.76 28.77 25.67 25.67
176 28.76 28.77 25.67 25.67
177 28.76 28.76 25.67 25.67
178 28.76 28.76 25.67 25.68
179 28.76 28.76 25.67 25.67
180 28.76 28.76 25.67 25.67
181 28.76 28.76 25.67 25.68
182 28.76 28.76 25.67 25.68
183 28.76 28.76 25.67 25.67
184 28.76 28.76 25.67 25.67
185 28.76 28.76 25.67 25.68
186 28.76 28.76 25.67 25.68
187 28.76 28.76 25.67 25.67
188 28.76 28.76 25.67 25.67
189 28.76 28.76 25.67 25.67
190 28.76 28.76 25.67 25.67
191 28.76 28.76 25.67 25.67
192 28.76 28.76 25.67 25.67
193 28.76 28.76 25.67 25.68
194 28.76 28.77 25.67 25.67
195 28.76 28.77 25.67 25.67
196 28.76 28.76 25.67 25.67
197 28.76 28.76 25.67 25.67
198 28.76 28.76 25.67 25.67

==> data/prefixvalid.dat <==
len bleu full baseline
1 37.85 40.4 37.94
2 37.82 40.4 37.94
3 37.84 40.4 37.94
4 37.76 40.4 37.94
5 37.86 40.4 37.94
6 37.95 40.4 37.94
7 37.93 40.4 37.94
8 38.0 40.4 37.94
9 38.07 40.4 37.94
10 38.23 40.4 37.94
11 38.3 40.4 37.94
12 38.38 40.4 37.94
13 38.59 40.4 37.94
14 38.73 40.4 37.94
15 38.94 40.4 37.94
16 38.95 40.4 37.94
17 39.14 40.4 37.94
18 39.15 40.4 37.94
19 39.41 40.4 37.94
20 39.37 40.4 37.94
21 39.36 40.4 37.94
22 39.52 40.4 37.94
23 39.71 40.4 37.94
24 39.66 40.4 37.94
25 39.79 40.4 37.94
26 39.84 40.4 37.94
27 39.84 40.4 37.94
28 39.81 40.4 37.94
29 39.9 40.4 37.94
30 39.97 40.4 37.94
31 40.0 40.4 37.94
32 40.05 40.4 37.94
33 40.15 40.4 37.94
34 40.12 40.4 37.94
35 40.19 40.4 37.94
36 40.18 40.4 37.94
37 40.23 40.4 37.94
38 40.26 40.4 37.94
39 40.34 40.4 37.94
40 40.33 40.4 37.94
41 40.31 40.4 37.94
42 40.3 40.4 37.94
43 40.29 40.4 37.94
44 40.31 40.4 37.94
45 40.36 40.4 37.94
46 40.38 40.4 37.94
47 40.36 40.4 37.94
48 40.35 40.4 37.94
49 40.37 40.4 37.94
50 40.36 40.4 37.94


==> data/prefixvaliddetok.dat <==
len tok_bleu bleu baseline full
1 37.85 38.39  38.26 40.81
2 37.82 38.46 38.26 40.81
3 37.84 38.5 38.26 40.81
4 37.76 38.09 38.26 40.81
5 37.86 38.18 38.26 40.81
6 37.95 38.29 38.26 40.81
7 37.93 38.24 38.26 40.81
8 38.0 38.39 38.26 40.81
9 38.07 38.39 38.26 40.81
10 38.23 38.55 38.26 40.81
11 38.3 38.65 38.26 40.81
12 38.38 38.71 38.26 40.81
13 38.59 38.95 38.26 40.81
14 38.73 39.05 38.26 40.81
15 38.94 39.29 38.26 40.81
16 38.95 39.3 38.26 40.81
17 39.14 39.5 38.26 40.81
18 39.15 39.54 38.26 40.81
19 39.41 39.81 38.26 40.81
20 39.37 39.76 38.26 40.81
21 39.36 39.77 38.26 40.81
22 39.52 39.9 38.26 40.81
23 39.71 40.11 38.26 40.81
24 39.66 40.03 38.26 40.81
25 39.79 40.2 38.26 40.81
26 39.84 40.24 38.26 40.81
27 39.84 40.24 38.26 40.81
28 39.81 40.16 38.26 40.81
29 39.9 40.27 38.26 40.81
30 39.97 40.33 38.26 40.81
31 40.0 40.38 38.26 40.81
32 40.05 40.41 38.26 40.81
33 40.15 40.53 38.26 40.81
34 40.12 40.49 38.26 40.81
35 40.19 40.6 38.26 40.81
36 40.18 40.58 38.26 40.81
37 40.23 40.63 38.26 40.81
38 40.26 40.65 38.26 40.81
39 40.34 40.74 38.26 40.81
40 40.33 40.73 38.26 40.81
41 40.31 40.72 38.26 40.81
42 40.3 40.71 38.26 40.81
43 40.29 40.7 38.26 40.81
44 40.31 40.73 38.26 40.81
45 40.36 40.78 38.26 40.81
46 40.38 40.78 38.26 40.81
47 40.36  40.78 38.26 40.81
48 40.35 40.77 38.26 40.81
49 40.37 40.78 38.26 40.81
50 40.36 40.77 38.26 40.81


==> data/prefixvaliddetok_hyphensplitting.dat <==
len channel fw_ens fw_lm baseline full
1 39.32 39.27 39.32 39.22 41.57
2 39.13 39.12 39.16 39.22 41.57
3 39.03 39.19 39.1 39.22 41.57
4 39.05 39.16 39.01 39.22 41.57
5 39.12 39.19 39.17 39.22 41.57
6 39.07 39.16 39.08 39.22 41.57
7 39.16 38.95 39.07 39.22 41.57
8 39.26 39.06 39.12 39.22 41.57
9 39.31 39.08 39.33 39.22 41.57
10 39.3 39.18 39.23 39.22 41.57
11 39.56 39.25 39.2 39.22 41.57
12 39.73 39.29 39.51 39.22 41.57
13 39.68 39.14 39.35 39.22 41.57
14 39.76 39.27 39.29 39.22 41.57
15 39.98 39.26 39.51 39.22 41.57
16 40.0 39.37 39.6 39.22 41.57
17 40.08 39.32 39.52 39.22 41.57
18 40.05 39.4 39.68 39.22 41.57
19 40.38 39.65 39.82 39.22 41.57
20 40.33 39.54 39.78 39.22 41.57
21 40.32 39.38 39.64 39.22 41.57
22 40.48 39.56 39.75 39.22 41.57
23 40.67 39.6 39.94 39.22 41.57
24 40.67 39.71 39.97 39.22 41.57
25 40.84 39.54 39.93 39.22 41.57
26 40.82 39.69 39.94 39.22 41.57
27 40.89 39.76 39.91 39.22 41.57
28 40.93 39.76 39.95 39.22 41.57
29 40.95 39.67 39.93 39.22 41.57
30 40.89 39.72 39.91 39.22 41.57
31 40.96 39.72 39.95 39.22 41.57
32 40.99 39.76 39.98 39.22 41.57
33 41.21 39.74 40.05 39.22 41.57
34 41.18 39.88 40.14 39.22 41.57
35 41.23 39.83 40.24 39.22 41.57
36 41.27 39.83 40.2 39.22 41.57
37 41.2 39.81 40.2 39.22 41.57
38 41.28 39.84 40.21 39.22 41.57
39 41.39 39.8 40.25 39.22 41.57
40 41.42 39.89 40.28 39.22 41.57
41 41.35 39.85 40.24 39.22 41.57
42 41.41 39.89 40.27 39.22 41.57
43 41.42 39.87 40.28 39.22 41.57
44 41.45 39.91 40.29 39.22 41.57
45 41.44 40.03 40.31 39.22 41.57
46 41.51 40.03 40.34 39.22 41.57
47 41.5 39.99 40.31 39.22 41.57
48 41.46 39.97 40.3 39.22 41.57
49 41.5 39.98 40.34 39.22 41.57
50 41.51 40.02 40.34 39.22 41.57

==> data/rerankbeam.dat <==
beam baseline ensemble fw+lm lr+rl lr+rl+lm bw+fw fw+bw+lm
5   33.75 34.64 34.57     34.3 34.92 34.01 35.31
10  33.82 34.60 34.84     34.53 35.26 34.08 35.89
50  33.78 34.66 35.05     34.83 36.03 34.05 36.82
100 33.72 34.59 34.96     34.84 36.07 33.95 36.94

==> data/source_norm_prefix.dat <==
prefix src0.1 src0.2 src0.3 src0.4 src0.5 src0.6 src0.7 src0.8 src0.9 src1 srctgt
0.1 37.4 37.34 37.36 37.35 37.31 37.32 37.27 37.2 37.2 37.15 37.4
0.2 37.82 38.0 37.85 37.81 37.89 37.89 37.85 37.77 37.75 37.74 38.0
0.3 37.83 37.92 38.02 38.02 38.08 38.14 38.04 38.04 37.99 38.06 38.02
0.4 37.86 37.98 37.83 37.98 38.02 37.99 38.01 38.07 38.1 38.04 37.98
0.5 37.85 37.93 37.93 37.93 38.09 38.13 38.18 38.08 38.17 38.17 38.09
0.6 38.16 38.2 38.17 38.13 38.15 38.37 38.58 38.43 38.42 38.58 38.37
0.7 38.27 38.35 38.31 38.38 38.27 38.37 38.59 38.66 38.79 38.72 38.59
0.8 38.54 38.56 38.59 38.54 38.53 38.64 38.68 38.84 39.18 39.19 38.84 
0.9 39.02 38.98 39.04 38.91 38.91 39.03 39.05 39.19 39.63 39.69 39.63
1 39.11 39.11 39.1 39.03 39.16 39.19 39.29 39.28 39.62 39.89 39.89

==> data/source_prefix.dat <==
prefix src0.1 src0.2 src0.3 src0.4 src0.5 src0.6 src0.7 src0.8 src0.9 src1
0.1 37.34 37.34 37.37 37.33 37.29 37.28 37.22 37.17 37.15 37.16
0.2 38.1 37.99 37.94 37.88 37.88 37.87 37.87 37.79 37.81 37.81
0.3 37.96 38.35 38.02 38.15 38.07 38.13 38.02 38.13 37.95 37.96
0.4 38.03 38.14 38.17 38.75 38.39 38.46 38.5 38.23 38.21 38.23
0.5 37.96 38.11 38.21 38.6 38.7 38.94 38.86 38.69 38.69 38.7
0.6 38.21 38.31 38.35 38.71 38.76 39.35 39.38 39.23 39.35 39.36
0.7 38.18 38.37 38.52 38.71 38.78 39.11 39.65 39.65 39.53 39.54
0.8 38.46 38.72 38.72 39.05 39.2 39.4 39.7 39.9 39.92 40.07
0.9 38.86 39.0 39.1 39.31 39.61 39.74 40.08 40.23 40.56 40.6
1 38.85 38.97 39.21 39.37 39.63 39.85 40.12 40.47 40.8 40.83

==> data/source_prefix_zh_en.dat <==
prefix src0.1 src0.2 src0.3 src0.4 src0.5 src0.6 src0.7 src0.8 src0.9 src1 srctgt
0.1 23.01 23.22 23.18 23.15 23.17 23.16 23.16 23.13 23.13 23.1 23.01
0.2 22.91 23.16 23.26 23.24 23.25 23.22 23.17 23.16 23.18 23.15 23.16
0.3 23.12 23.18 23.29 23.24 23.32 23.27 23.29 23.25 23.27 23.27 23.29
0.4 23.04 23.15 23.18 23.23 23.31 23.34 23.37 23.34 23.31 23.31 23.23
0.5 23.18 23.38 23.41 23.42 23.37 23.43 23.54 23.54 23.56 23.64 23.37
0.6 23.23 23.13 23.15 23.17 23.2 23.29 23.44 23.48 23.51 23.55 23.29
0.7 23.14 23.16 23.12 23.26 23.23 23.27 23.44 23.46 23.53 23.57 23.44
0.8 23.09 23.13 23.17 23.33 23.43 23.42 23.42 23.53 23.8 23.75 23.53
0.9 23.21 23.25 23.31 23.53 23.65 23.65 23.79 23.91 23.93 24.04 23.93
1 23.45 23.53 23.56 23.64 23.76 23.8 23.94 24.11 24.32 24.35 24.35
